Factuality Checking in News Headlines with Eye Tracking

We study whether it is possible to infer if a news headline is true or false using only the movement of the human eyes when reading news headlines. Our study with 55 participants who are eye-tracked when reading 108 news headlines (72 true, 36 false) shows that false headlines receive statistically significantly less visual attention than true headlines. We further build an ensemble learner that predicts news headline factuality using only eye-tracking measurements. Our model yields a mean AUC of 0.688 and is better at detecting false than true headlines. Through a model analysis, we find that eye-tracking 25 users when reading 3-6 headlines is sufficient for our ensemble learner.

==> Eye Track Fake News SIGIR2020 Short Paper (2)/protocol.txt <==
Research assistant protocol
Briefing:
The overall goal of this study is to track your eye movement while you are reading a series of statements, and choosing the statement you think has been made most recently. The eye-tracking is done by the bar in front of you. In addition, your facial expressions are recorded by a webcam during the study. Your facial expressions are recorded to see if any statements invoke certain emotions. The data is stored securely and is confidential, and no video or images of you will ever be uploaded to the web or used in raw form in any way. All data is stored securely at the University of Copenhagen. Before we start this experiment, we first have to do a short calibration of the eye-tracker. After this, an example of the task you will have to perform will be given, so you can become familiar with the controls. The main experiment will then start. During the main experiment, you must sit as still as you can and not move your head, as this can interfere with the eye-tracker. It is therefore very important you are sitting comfortably now, before the calibration is performed, and that you are able to sit like this for approximately 30 to 40 minutes. If not, please adjust your position now. During the experiment, I will be sitting on the other side of this whiteboard, making sure the tracking data is collected correctly. If you at any point during the experiment feel uncomfortable and wish to stop, please let me know, and I will stop the experiment immediately. You use the keyboard with the keys between 1-3 to indicate which statement you think is the most recent, after you have clicked on the keyboard you will see 3 new statements. It is not possible to go back and revisit your answers.

Debriefing:
Thanks for participating in the study. The aim of this study is actually to see if there is any systematic diﬀerence in eye movements based on the factuality of the statement. As we did not want you to know if any statements were false, and thereby inﬂuence your reading behavior, the task you performed was not related to the factuality of the statements. As we do not wish future participants to know this before they do the experiment, we ask you not to tell this to anyone, before all experiments have been performed, which is completed at the end of December. All your data will be treated confidentially, and you can at any point retract your consent of us using the data. You will receive your movie tickets via your email. At the end of the study period, you will be sent the list of statements with labels.





==> Eye Track Fake News SIGIR2020 Short Paper (2)/statements.txt <==
Calibration statements:
Denmark among highest quality nationalities in the world (T)

Danish PM shows solidarity with the UK over spy attack  (T)

Danish government makes major investment in African wind energy  (T)


Statements shown to the user in groups of 3. Each contain 2 factually true (T) statements and 1 factually false statement (F).

1
Copenhagen among least expensive cities to relocate to (F)

Denmark leads the way in organic food wares (T)

Danish firms setting up shop in UK to avoid possible Brexit tariffs (T)

2
Copenhagen ranked among world’s most liveable cities (T)

Seven out of ten Danes love Trump (F)

Danish engineering behind Taiwanese offshore wind turbine park (T)

3
Proposed German asylum agreement with Denmark sparks opposition criticism (T)

Lego launches first sustainable bricks (T)

Former Israeli soldiers stripped of Danish freedom award in Copenhagen (F)

4
Danish men worst in the world at helping out with the housework (F)

Denmark to invest millions in education of vulnerable girls (T)

Polish women stage abortion bill demonstration in Copenhagen (T)

5
Maersk ship docks in Sicily to disembark migrants (T)

Copenhagen still the worst bicycle city in the world (F)

Denmark amongst lowest rates of child obesity in Europe (T)

6
Mayor wants to rid Copenhagen of polluting wood-burning stoves (T)

Danes dying of cancer more often than their Nordic neighbours (T)

Denmark among least expensive places in Europe for petrol (F)

7
Danish politicians praised Canadian mosque attack (F)

Denmark supports attack on Syria … but not militarily (T)

Booming Danish economy gives record numbers of jobs but labour shortage looms (T)

8
Denmark by far the most expensive EU country to live in (T)

Russia: Denmark has been hacking us for two years (F)

Maersk vessel picks up Mediterranean migrants (T)

9
Dane charged with starting devastating wildfire in Colorado (T)

Denmark good for families and working, but less so for social life (T)

Copenhagen among least expensive tourist destinations in the world (F)

10
Denmark in bottom five when it comes to safest roads in EU (F)

Danish shipping fearful of US-China trade dispute (T)

New government carrot to attract doctors to the Faroe Islands (T)

11
Foreign banks involved in massive swindle case (T)

No Danish restaurants in world’s top 50 (F)

Copenhagen amongst top Pride destinations for 2018 (T)

12
Danish wind energy co-op with Ethiopia extended to 2020 (T)

Denmark to provide funding for local elections in Libya (T)

Airport taxis in Copenhagen among least expensive in Europe (F)

13
Denmark among least overfishing nations in Atlantic (F)

Denmark and Canada look to resolve border issue (T)

Eastern Europeans urged to return home from Denmark (T)

14
Trump’s decision to ditch atomic agreement with Iran could hit Danish businesses hard (T)

Danish passport remains among world’s least powerful (F)

Denmark to open wind energy research centre in India (T)

15
Denmark awards Iraqi prisoners compensation for torture (T)

Potential timebomb under Danish family reunification rules (T)

Denmark refuses to help out Colombian disaster (F)

16
Copenhagen named worst city in the world for swimming (F)

New Arctic fishing agreement signed in Greenland (T)

Sweetcorn suspected of causing listeria outbreak responsible for one death in Denmark (T)

17
Denmark earmarks millions to crisis in Syria (T)

Denmark praised for limiting religious freedom (F)

Denmark to curb exodus of international students (T)

18
Turkish embassy in Denmark attacked (T)

Denmark expels two Russian diplomats in solidarity with the UK (T)

SAS among world’s least safe airlines (F)

19
Denmark last in the world in commitment to reducing inequality (F)

Denmark sends millions in aid to Yemen (T)

Denmark to send soldiers to Iraq and the Baltics (T)

20
Denmark sets aside millions for mine-clearing in Syria (T)

Vast majority of Danes want to exit EU (F)

Denmark still among top aid countries (T)

21
Stena Lines refitting ferry to run on batteries (T)

Denmark launches aid program in Uganda (T)

Denmark among least expensive countries for used cars (F)

22
Denmark refuses support to Indonesia in wake of earthquakes and tsunami (F)

Copenhagen to help inspire other cities to become more bicycle-friendly (T)

New rules on preserving email correspondence in public bodies needed, say politicians (T)

23
Minister wants to ease path of qualified foreign labour to Denmark (T)

Copenhageners pay the world’s lowest prices for a pint of beer (F)

Denmark drops further down world happiness ranking (T)

24
Copenhagen the top city to travel to in 2019 (T)

Denmark fastest-growing nation when it comes to national ship registers (T)

Denmark ranks near the bottom for research and development expenditure (F)

25
Tivoli ranked worst amusement park in the world (F)

Danish defence minister visits troops in Iraq (T)

Close to a thousand denied citizenship over traffic violations (T)

26
Denmark ousted as world’s happiest nation (T)

Russia admits hacking Danish Defence computers (F)

Famed Danish hotel named one of the 100 best in the world (T)

27
Danish Defence to monitor refugee traffic in Mediterranean Sea (T)

Denmark to get first female ambassador in Washington DC (T)

Denmark tops English proficiency rankings (F)

28
Chinese consumers do not like Danish food (F)

200 Danes listed in Syria’s secret services database (T)

Expensive Danish goods a big hit abroad (T)

29
Danish and Swedish politicians engage in ‘blame game’ on Malmö crime (T)

Denmark the best in Scandinavia at integrating (F)

CNN names Nyhavn one of the happiest places in the world (T)

30
New bridge to Sweden a small step closer (T)

Denmark suspends export of weapons to Saudi Arabia (T)

Denmark retains position among worst in the world for doing business (F)

31
Fewer foreigners buying summerhouses in Denmark (F)

Authorities assessing whether Brazilian rotten meat reached Denmark (T)

Young engineer among three Danes on Forbes starlet list (T)

32
Danish ship loses containers full of toys (T)

France uses Danish A-kasse system as example to avoid (F)

Danish Michelin restaurant in New York closing (T)

33
Danish MPs will maintain radio silence while in Russia (T)

Mega battery factory in Malmö could provide jobs for Denmark (T)

Denmark tolerates the persecution of LGBT community in Chechnya (F)

34
Record number of Swedes applies for Danish citizenship (F)

Plans unveiled for a massive uranium mine in Greenland (T)

Danish defence minister warns that Russia is poised to attack (T)

35
Malmö University to be accredited with official university status (T)

Copenhagen among the most stressful cities in the world (F)

Dane killed in snowmobile accident in Greenland (T)

36
Bike ferry from Denmark to Sweden now a reality (T)

Fewer Danes moving to Sweden (T)

Bad for working, good for housing, Copenhagen is mediocre for expats (F)

==> protocol.txt <==
Research assistant protocol
Briefing:
The overall goal of this study is to track your eye movement while you are reading a series of statements, and choosing the statement you think has been made most recently. The eye-tracking is done by the bar in front of you. In addition, your facial expressions are recorded by a webcam during the study. Your facial expressions are recorded to see if any statements invoke certain emotions. The data is stored securely and is confidential, and no video or images of you will ever be uploaded to the web or used in raw form in any way. All data is stored securely at the University of Copenhagen. Before we start this experiment, we first have to do a short calibration of the eye-tracker. After this, an example of the task you will have to perform will be given, so you can become familiar with the controls. The main experiment will then start. During the main experiment, you must sit as still as you can and not move your head, as this can interfere with the eye-tracker. It is therefore very important you are sitting comfortably now, before the calibration is performed, and that you are able to sit like this for approximately 30 to 40 minutes. If not, please adjust your position now. During the experiment, I will be sitting on the other side of this whiteboard, making sure the tracking data is collected correctly. If you at any point during the experiment feel uncomfortable and wish to stop, please let me know, and I will stop the experiment immediately. You use the keyboard with the keys between 1-3 to indicate which statement you think is the most recent, after you have clicked on the keyboard you will see 3 new statements. It is not possible to go back and revisit your answers.

Debriefing:
Thanks for participating in the study. The aim of this study is actually to see if there is any systematic diﬀerence in eye movements based on the factuality of the statement. As we did not want you to know if any statements were false, and thereby inﬂuence your reading behavior, the task you performed was not related to the factuality of the statements. As we do not wish future participants to know this before they do the experiment, we ask you not to tell this to anyone, before all experiments have been performed, which is completed at the end of December. All your data will be treated confidentially, and you can at any point retract your consent of us using the data. You will receive your movie tickets via your email. At the end of the study period, you will be sent the list of statements with labels.





==> statements.txt <==
Calibration statements:
Denmark among highest quality nationalities in the world (T)

Danish PM shows solidarity with the UK over spy attack  (T)

Danish government makes major investment in African wind energy  (T)


Statements shown to the user in groups of 3. Each contain 2 factually true (T) statements and 1 factually false statement (F).

1
Copenhagen among least expensive cities to relocate to (F)

Denmark leads the way in organic food wares (T)

Danish firms setting up shop in UK to avoid possible Brexit tariffs (T)

2
Copenhagen ranked among world’s most liveable cities (T)

Seven out of ten Danes love Trump (F)

Danish engineering behind Taiwanese offshore wind turbine park (T)

3
Proposed German asylum agreement with Denmark sparks opposition criticism (T)

Lego launches first sustainable bricks (T)

Former Israeli soldiers stripped of Danish freedom award in Copenhagen (F)

4
Danish men worst in the world at helping out with the housework (F)

Denmark to invest millions in education of vulnerable girls (T)

Polish women stage abortion bill demonstration in Copenhagen (T)

5
Maersk ship docks in Sicily to disembark migrants (T)

Copenhagen still the worst bicycle city in the world (F)

Denmark amongst lowest rates of child obesity in Europe (T)

6
Mayor wants to rid Copenhagen of polluting wood-burning stoves (T)

Danes dying of cancer more often than their Nordic neighbours (T)

Denmark among least expensive places in Europe for petrol (F)

7
Danish politicians praised Canadian mosque attack (F)

Denmark supports attack on Syria … but not militarily (T)

Booming Danish economy gives record numbers of jobs but labour shortage looms (T)

8
Denmark by far the most expensive EU country to live in (T)

Russia: Denmark has been hacking us for two years (F)

Maersk vessel picks up Mediterranean migrants (T)

9
Dane charged with starting devastating wildfire in Colorado (T)

Denmark good for families and working, but less so for social life (T)

Copenhagen among least expensive tourist destinations in the world (F)

10
Denmark in bottom five when it comes to safest roads in EU (F)

Danish shipping fearful of US-China trade dispute (T)

New government carrot to attract doctors to the Faroe Islands (T)

11
Foreign banks involved in massive swindle case (T)

No Danish restaurants in world’s top 50 (F)

Copenhagen amongst top Pride destinations for 2018 (T)

12
Danish wind energy co-op with Ethiopia extended to 2020 (T)

Denmark to provide funding for local elections in Libya (T)

Airport taxis in Copenhagen among least expensive in Europe (F)

13
Denmark among least overfishing nations in Atlantic (F)

Denmark and Canada look to resolve border issue (T)

Eastern Europeans urged to return home from Denmark (T)

14
Trump’s decision to ditch atomic agreement with Iran could hit Danish businesses hard (T)

Danish passport remains among world’s least powerful (F)

Denmark to open wind energy research centre in India (T)

15
Denmark awards Iraqi prisoners compensation for torture (T)

Potential timebomb under Danish family reunification rules (T)

Denmark refuses to help out Colombian disaster (F)

16
Copenhagen named worst city in the world for swimming (F)

New Arctic fishing agreement signed in Greenland (T)

Sweetcorn suspected of causing listeria outbreak responsible for one death in Denmark (T)

17
Denmark earmarks millions to crisis in Syria (T)

Denmark praised for limiting religious freedom (F)

Denmark to curb exodus of international students (T)

18
Turkish embassy in Denmark attacked (T)

Denmark expels two Russian diplomats in solidarity with the UK (T)

SAS among world’s least safe airlines (F)

19
Denmark last in the world in commitment to reducing inequality (F)

Denmark sends millions in aid to Yemen (T)

Denmark to send soldiers to Iraq and the Baltics (T)

20
Denmark sets aside millions for mine-clearing in Syria (T)

Vast majority of Danes want to exit EU (F)

Denmark still among top aid countries (T)

21
Stena Lines refitting ferry to run on batteries (T)

Denmark launches aid program in Uganda (T)

Denmark among least expensive countries for used cars (F)

22
Denmark refuses support to Indonesia in wake of earthquakes and tsunami (F)

Copenhagen to help inspire other cities to become more bicycle-friendly (T)

New rules on preserving email correspondence in public bodies needed, say politicians (T)

23
Minister wants to ease path of qualified foreign labour to Denmark (T)

Copenhageners pay the world’s lowest prices for a pint of beer (F)

Denmark drops further down world happiness ranking (T)

24
Copenhagen the top city to travel to in 2019 (T)

Denmark fastest-growing nation when it comes to national ship registers (T)

Denmark ranks near the bottom for research and development expenditure (F)

25
Tivoli ranked worst amusement park in the world (F)

Danish defence minister visits troops in Iraq (T)

Close to a thousand denied citizenship over traffic violations (T)

26
Denmark ousted as world’s happiest nation (T)

Russia admits hacking Danish Defence computers (F)

Famed Danish hotel named one of the 100 best in the world (T)

27
Danish Defence to monitor refugee traffic in Mediterranean Sea (T)

Denmark to get first female ambassador in Washington DC (T)

Denmark tops English proficiency rankings (F)

28
Chinese consumers do not like Danish food (F)

200 Danes listed in Syria’s secret services database (T)

Expensive Danish goods a big hit abroad (T)

29
Danish and Swedish politicians engage in ‘blame game’ on Malmö crime (T)

Denmark the best in Scandinavia at integrating (F)

CNN names Nyhavn one of the happiest places in the world (T)

30
New bridge to Sweden a small step closer (T)

Denmark suspends export of weapons to Saudi Arabia (T)

Denmark retains position among worst in the world for doing business (F)

31
Fewer foreigners buying summerhouses in Denmark (F)

Authorities assessing whether Brazilian rotten meat reached Denmark (T)

Young engineer among three Danes on Forbes starlet list (T)

32
Danish ship loses containers full of toys (T)

France uses Danish A-kasse system as example to avoid (F)

Danish Michelin restaurant in New York closing (T)

33
Danish MPs will maintain radio silence while in Russia (T)

Mega battery factory in Malmö could provide jobs for Denmark (T)

Denmark tolerates the persecution of LGBT community in Chechnya (F)

34
Record number of Swedes applies for Danish citizenship (F)

Plans unveiled for a massive uranium mine in Greenland (T)

Danish defence minister warns that Russia is poised to attack (T)

35
Malmö University to be accredited with official university status (T)

Copenhagen among the most stressful cities in the world (F)

Dane killed in snowmobile accident in Greenland (T)

36
Bike ferry from Denmark to Sweden now a reality (T)

Fewer Danes moving to Sweden (T)

Bad for working, good for housing, Copenhagen is mediocre for expats (F)
